A Photometric Catalogue of Southern Emission-Line Stars

We present a catalogue of previously unpublished optical and infrared photometry for a sample of 162 emission-line objects and shell stars visible from the southern hemisphere. The data were obtained between 1978 and 1997 in the Walraven (WULBV), Johnson/Cousins (UBV(RI)_c) and ESO and SAAO near-infrared (JHKLM) photometric systems. Most of the observed objects are Herbig Ae/Be (HAeBe) stars or HAeBe candidates appearing in the list of HAeBe candidates of Th\'e et al. (1994), although several B[e] stars, LBVs and T Tauri are also included in our sample. For many of the stars the data presented here are the first photo-electric measurements in the literature. The resulting catalogue consists of 1809 photometric measurements. Optical variability was detected in 66 out of the 116 sources that were observed more than once. 15 out of the 50 stars observed multiple times in the infrared showed variability at 2.2 microns (K band).

==> table1.txt <==
Table 1. Properties of programme stars
-------------------------------------------------------------------------------------------------------------------
Name        Cat. Des.     Other           R.A. (2000) Dec.(2000) Type  #W  #V  #K  V_obs [mag]   V_lit [mag]   Ref.
-------------------------------------------------------------------------------------------------------------------
71 Cet      HD 15004                      02 24 58.4  -02 46 48  A-sh   2   0   0  6.34--6.65    6.31--6.36    (1)
BU Tau      HD 23862      MWC 75          03 49 11.2  +24 08 12  Be     1   0   0  5.08          5.01--5.07    (1)
V1080 Tau   HD 283817     StHalpha 33     04 40 32.6  +24 26 31  HAe    2   3   0  10.10--11.68  10.29--10.56  (2)
AB Aur      HD 31293      MWC 93          04 55 45.8  +30 33 04  HAe    1   2   0  7.02--7.04    7.03--7.13    (1)
            HD 31648      MWC 480         04 58 46.3  +29 50 37  HAe    2   3   0  7.68--7.72    7.66--7.86    (1)
UX Ori      HD 293782     	          05 04 30.0  -03 47 14  HAe   29  13  12  9.84--11.79   9.66--11.79   (3)
V1012 Ori   		   	          05 11 36.4  -02 22 47  HAe    0   6   0  12.07--13.12  12.5--16.5pg  (2)
S22/LMC     HD 34664      MWC 105         05 13 53.1  -67 26 54  B[e]   0   3   0  11.77--12.65  
V1366 Ori   HD 34282                      05 16 00.5  -09 48 35  HAe    0   3   0  9.81--9.94    
V346 Ori    HD 287841     		  05 24 42.8  +01 43 48  HAe   22   6   3  10.09--10.84  10.17--10.38  (3)
CO Ori      BD+11 809     	          05 27 38.3  +11 25 39  HFe    0   3   0  11.25--11.70  9.81--12.52   (4)
            HD 35929                      05 27 42.8  -08 19 38  HFe    0   5   1  8.11--8.31    
Par 102     BD-06 1193    StHalpha 41     05 29 11.4  -06 08 05  HFe    0   8   3  10.43--10.54  
            BD+11 820     		  05 29 22.1  +11 50 50  HAe?   0   1   0  10.84         
            HD 36112      MWC 758         05 30 27.5  +25 19 57  HAe    0   2   0  8.26--8.27    8.20--8.44    (1)
HK Ori      		  MWC 497         05 31 28.0  +12 09 11  HFe   23   5   3  11.41--11.67  11.39--12.10  (4)
            HD 244604                     05 31 57.3  +11 17 41  HAe    0   3   0  8.99--9.38    9.18--9.71    (1)
RY Ori      		   	          05 32 10.0  -02 49 49  HFe    8   4   3  11.57--12.68  11.08-12.96   (3)
EZ Ori      		  Par 1409        05 34 18.6  -05 04 48  TT     0   1   0  12.87         12.0--14.1pg  (2)
IX Ori                    Par 1552        05 34 40.8  -05 22 43  TT     0   4   1  12.33--13.26  13.4--15.5pg  (2)
V372 Ori    HD 36917      Par 1605        05 34 47.0  -05 34 15  A-sh  10   3   3  7.98--8.00    7.98--8.03    (3)
YZ Ori                    Par 1648        05 34 54:   -05 03 30: TT     0   4   1  13.74--14.85  13.9--16.6pg  (2)
Par 1660    HD 36939                      05 34 55.3  -05 30 22  HBe?   9   3   3  8.97--9.00    8.98--9.02    (3)
Par 1623    BD-05 1306  	          05 34 55.6  -05 16 43  A-sh  10   2   2  10.13--10.19  
KS Ori      		  Par 1685        05 35 00.1  -05 25 16  A-sh  10   2   1  10.05--10.12  9.7--12.0pg   (2)
V1271 Ori   HD 245185     	          05 35 09.6  +10 01 52  HAe    0   6   0  9.91--9.98    9.85--9.95    (3)
MR Ori      		   	          05 35 17.0  -05 21 46  A-sh   0   3   0  9.54--10.85   10.3--12.0    (2)
LZ Ori      HD 294263     Par 1854        05 35 17.8  -04 41 07  A-sh  20   1   3  9.73--10.09   10.3--11.1pg  (2)
MX Ori      BD-05 1317    Par 1953        05 35 21.3  -05 09 16  HFe    0   1   0  9.31          10.3--11.7pg  (2)
NV Ori      BD-05 1324    Par 2086        05 35 31.3  -05 33 09  HFe    6   0   2  9.63--9.90    9.78--10.35   (3)
V361 Ori    HD 37062      Par 2085        05 35 31.4  -05 25 16  B-sh   9   1   3  8.15--8.20    8.14--8.24    (3)
T Ori       BD-05 1329    MWC 763         05 35 50.4  -05 28 35  HAe   25  10   7  10.15--11.04  10.00--11.95  (3)
CQ Tau      HD 36910                      05 35 58.5  +24 44 54  HFe    1   4   0  10.22--11.06  9.36--11.14   (3)
V380 Ori    BD-06 1253    MWC 765         05 36 25.4  -06 42 58  HAe   25  12   7  10.21--10.73  9.46--11.22   (4)
BN Ori      HD 245465     	          05 36 29.3  +06 50 02  A-sh  11   3   2  9.62--9.68    9.56--9.71    (5)
Par 2441    BD-04 1191  	          05 36 51.2  -04 25 40  TT     0   1   0  10.74         
V586 Ori    HD 37258      Par 2473        05 36 59.3  -06 09 16  HAe   24   8   3  9.64--10.08   9.53--10.77   (3)
BF Ori      BD-06 1259                    05 37 13.3  -06 35 01  HAe   25  14   9  9.82--11.67   9.59--11.92   (3)
Par 2599    HD 37357      KMS 27          05 37 47.1  -06 42 30  HAe    0   7   2  8.83--8.84    8.83--8.91    (4)
N3Sk81      		  KMS 34          05 38 08.8  -06 49 13  HAe    0   6   1  13.75--13.84  
Par 2653    HD 37411           	          05 38 14.5  -05 25 13  HAe    2  10   1  9.76--9.85    9.79--9.81    (4)
            CD-59 1105  	          05 38 33.0  -59 04 28  Fe     0   1   0  9.74          
N3Sk83      =V883 Ori?    KMS 40          05 38 18.1  -07 02 26  HBe    0   1   1  14.4          
V599 Ori                  KMS 49          05 38 54.4  -07 16 38  HAe    0   2   1  13.76--13.80  15.1--16.3pg  (2)
omega Ori   HD 37490      MWC 117         05 39 11.1  +04 07 17  Be     0   3   0  4.48--4.56    4.49--4.55    (1)
V350 Ori    		   	          05 40 11.6  -09 42 10  HAe    4  16   3  10.77--13.32  10.71--13.24  (3)
KMS 82                                    05 40 37.2  -08 04 02: HFe?   0   4   2  11.55--14.57  
KMS 108                                   05 40 46.3  -08 53 48: HBe?   0   2   1  11.19--11.21  
            HD 37806      MWC 120         05 41 02.3  -02 43 01  HAe    9   7   2  7.86--7.96    7.89--7.98    (3)
KMS 118                                   05 41 03.9  -09 23 18: HFe    0   3   1  14.80--14.92  
V351 Ori    HD 38238      	          05 44 18.8  +00 08 40  HAe    8   2   4  8.89--9.13    8.81--10.94   (6)
FU Ori      BD+09 5427    CDS 535         05 45 22.4  +09 04 12  FUOR   2   1   0  9.09--9.32    8.02--10.06   (4)
            HD 288313     	          05 54 03.0  +01 40 22  TT     0   7   0  9.45--9.95    
V1307 Ori   HD 250550     MWC 789         06 02 00.0  +16 30 57  HBe   14   0   2  9.53--9.56    9.54--9.88    (3)
17 Lep      HD 41511      MWC 519         06 04 59.1  -16 29 04  A-sh   2   3   0  4.91--5.01    4.97--5.02    (1)
LkHalpha 208                              06 07 49.4  +18 39 27  HAe    0   3   0  11.04--11.50  11.36--12.21  (4)
LkHalpha 339                              06 10 54.4  -06 14 39  HAe    0   5   1  13.44--13.64  13.65--13.67  (4)
V1308 Ori                 MWC 137         06 18 45.5  +15 16 52  HBe    0   2   0  11.67--11.98  11.79--12.27  (4)
FS CMa      HD 45677      MWC 142         06 28 17.4  -13 03 11  B[e]  17  13   2  7.94--8.74    7.22--8.85    (7)
VY Mon      		   	          06 31 06.9  +10 26 05  HBe    0   3   0  12.97--13.09  12.77--14.77  (4)
V699 Mon    		  LkHalpha 215    06 32 41.8  +10 09 34  HBe   19   5   2  10.46--10.91  10.36--10.84  (2)
V700 Mon    HD 259431     MWC 147         06 33 05.2  +10 19 20  HBe   13   6   2  8.69--8.75    8.65--8.97	   (1)
R Mon       BD+08 1427    MWC 151         06 39 09.9  +08 44 10  HBe   13   4   2  10.35--12.41  11.60--12.54  (4)
V590 Mon    W90           LkHalpha 25     06 40 44.6  +09 48 02  HFe    0   8   1  11.88--12.94  12.60--12.95  (4)
ST Pup      CD-37 3101                    06 48 56.4  -37 16 33  Ceph.  0   1   0  10.31         9.28--10.68   (2)
V743 Mon    HD 50138      MWC 158         06 51 33.4  -06 57 59  B[e]  20  13   2  6.59--6.85    6.53--6.65    (1)
GU CMa      HD 52721      MWC 164         07 01 49.5  -11 18 03  HBe    1   2   0  6.50--6.57    6.52--6.71    (1)
Z CMa       HD 53179      MWC 165         07 03 43.2  -11 33 06  FUOR  19  19   6  8.68--10.27   8.61--10.22   (4)
HU CMa                    LkHalpha 220    07 04 06.8  -11 26 07  HBe    0   3   0  11.52--11.92  11.57--12.19  (4)
V750 Mon    HD 53367      MWC 166         07 04 25.5  -10 27 16  HBe   12   4   3  6.92--7.08    7.00--7.22    (1)
NX Pup      CD-44 3318    Hen 3-32        07 19 28.3  -44 35 11  HAe   15   7   3  9.63--11.08   9.53--10.99   (3)
V694 Mon    		  MWC 560         07 25 51.3  -07 44 08  Symb.  0   8   0  9.96--10.33   9.10--10.10   (2)
            HD 58647                      07 25 56.1  -14 10 44  A-sh   0   0   1                6.76--6.88    (1)
            HD 59319      MWC 843         07 28 36.8  -21 57 49  HBe?   0   4   0  8.29--8.31    8.19--8.47    (1)
            HD 59771      		  07 30 51.1  -18 15 43  Fe     0   2   0  8.89--8.94    8.83--9.31    (1)
Hen 3-40                  Wray 15-30      07 31 48:   -41 34 00: Ge     0   3   1  13.73--14.42  
PW Pup      CD-30 5135    Hen 3-83        07 49 06.0  -31 07 43  Fe     0   2   0  9.23--9.24    9.27--9.97    (1)
V402 Pup    HD 64315      		  07 52 20.3  -26 25 47  Oe     0   1   0  9.24          8.99--9.39    (1)
AS 202      CD-37 4833    Hen 3-174       08 32 35.8  -37 59 02  HBe?   0   1   0  10.80         9.70--10.70   (2)
ESO 313-10                                08 42 17.0  -40 44 13: HBe    0   3   1  14.24--14.59  
Hen 3-209   		  Wra 15-285      08 48 45.5  -46 05 08  B[e]   0   1   0  13.56         
Hen 2-14    	          Wra 16-30       08 51 59.5  -46 18 05: B[e]   0   1   0  14.05         
OU Vel      HD 76534      Hen 3-225       08 55 08.7  -43 28 00  HBe    2   2   2  7.96--8.08    
RCW 34                    Gum 19          08 56 27.8  -43 05 46: O      0   2   0  11.21--11.64  
Herbst 28                 Bran 215        08 58 26.3  -43 26 10  Be     0   2   1  11.25--14.76  
RCW 36                    Bran 217        08 59 00.9  -43 44 10  HFe?   0   1   0  15.20         
            HD 309784     Hen 3-315       09 42 36.4  -67 08 54  B[e]   0   1   0  10.16         
            HD 85567      Hen 3-331       09 50 28.5  -60 58 03  HBe    0  33   0  8.49--8.59    8.44--8.75    (1)
            HD 87643      MWC 198         10 04 30.3  -58 39 52  B[e]  22  16   3  8.52--9.00    8.68--9.20    (3)
17 Sex      HD 88195                      10 10 07.5  -08 24 29  B-sh   1   0   0  5.90          5.87--5.93    (1)
            HD 89249      MWC 200         10 16 20.6  -55 35 51  Be     0   1   1  8.90          8.70--9.15    (1)
HR Car      HD 90177      MWC 202         10 22 53.8  -59 37 28  LBV   21  11   3  7.44--8.42    7.40--8.34    (3)
Hen 3-416   		  Th 35-40        10 25 44.5  -58 33 52  HBe?   0   1   0  10.59         
Wra 15-566                	          10 25 51.7  -60 53 14  TT?    0   2   0  13.87--13.90  
V503 Car    HD 90578      Hen 3-418       10 26 00.2  -57 49 37  B[e]   0   1   0  9.33          9.08--9.75    (1)
            HD 92061      Hen 3-455       10 36 24.2  -58 57 09  HBe?   0   1   0  8.97          8.99--9.87    (1)
            CPD-59 2617   Hen 3-480       10 44 49.4  -59 49 28: HBe?   0   0   1                
            HD 94509      Hen 3-515       10 53 27.3  -58 25 25  HBe    0   4   0  9.08--9.13    8.85--9.41    (1)
            CPD-59 2854   Wra 15-689      10 55 55.4  -60 14 20  B[e]   0   1   0  10.54         
GG Car      HD 94878      MWC 215         10 55 58.9  -60 23 33  B[e]  23  14   3  8.53--9.03    8.48--9.00    (8)
            HD 305773     CD-59 3426      10 56 03.9  -60 29 38  HBe?   0   1   0  9.08          8.80--9.39    (1)
AG Car      HD 94910      MWC 216         10 56 11.6  -60 27 13  LBV   22  11   3  6.49--7.00    6.10--8.12    (9)
HR 4329     HD 96706                      11 06 49.9  -70 52 41  B-sh   2   0   0  5.58--5.59    5.54--5.60    (1)
DI Cha      CD-76 486     Hen 3-593       11 07 20.7  -77 38 07  TT    23   3   3  10.65--10.74  10.66--10.74  (10)
CU Cha      HD 97048      Hen 3-597       11 08 03.3  -77 39 17  HAe   23   9   7  8.40--8.48    8.44--8.48    (10)
            HD 97240                      11 09 18.1  -77 47 40  F-sh   2   0   0  8.49--8.50    8.42--8.69    (1)
            HD 97300                      11 09 50.0  -76 36 48  B-sh   0   4   1  9.02--9.08    8.97--9.03    (1)
            HD 98922      Hen 3-644       11 22 31.7  -53 22 11  HBe    2  38   0  6.72--6.81    6.72--6.83    (1)
KR Mus      HD 100546     Hen 3-672       11 33 25.4  -70 11 41  HBe    2   4   1  6.69--6.74    6.71--6.77    (3)
            HD 101412     Hen 3-692       11 39 44.5  -60 10 28  HBe    0   6   1  9.24--9.28    8.97--9.56    (1)
V644 Cen    HD 306989     Hen 3-700       11 43 06.5  -60 44 05  Be     0   1   1  10.52         9.91--10.33   (10)
DX Cha      HD 104237     Hen 3-741       12 00 05.1  -78 11 35  HAe    2  38   1  6.49--6.59    6.56--6.68    (1)
            HD 105234                     12 07 05.5  -78 44 28  A-sh   2   0   0  7.48--7.48    7.45--7.59    (1)
RU Cen      HD 105578     Hen 3-755       12 09 23.8  -45 25 35  Ge     0   1   0  8.63          8.78--9.56    (1)
Hen 3-759                                 12 12 08.6  -62 29 01  Be     0   1   0  10.47         
DK Cha      IRAS12496-7650                12 53 16.1  -77 07 02: HAe    0   0   1                
V1028 Cen   CD-48 7859    Hen 3-847       13 01 17.8  -48 53 19  HAe    0  34   2  10.56--10.65  
LSS 3027B   CPD-61 3587B 	          13 19 04.0  -62 34 10  HBe    1   2   3  15.17--15.24  
CQ Cir      HD 130437     Hen 3-1031      14 50 50.3  -60 17 10  HBe    0   7   1  9.85--9.91    
SS73 44                                   15 03 23.9  -63 22 54  HBe    0   2   1  14.75--16.80  
            HD 132947                     15 04 56.1  -63 07 53  HAe    0   1   0  8.91          8.73--9.12    (1)
HT Lup      CD-33 10685   Hen 3-1095      15 45 12.9  -34 17 31  TT     9   0   0  10.21--10.26  10.26--10.40  (2)
            HD 140817                     15 47 04.5  -35 30 37  B-sh   2   0   0  6.83--6.84    6.77--6.90    (1)
            HD 141569     		  15 49 57.7  -03 55 16  HAe    0   1   0  7.10          7.11--7.14    (3)
            HD 144432     Hen 3-1141      16 06 58.0  -27 43 10  HAe    0   1   0  8.17          8.08--8.35    (1)
V856 Sco    HD 144668     HR 5999         16 08 34.3  -39 06 18  HAe    9  26  13  6.55--7.32    6.64--7.95    (3)
V1027 Sco   HD 144667     HR 6000         16 08 34.6  -39 05 34  B-sh   7   8   9  6.65--6.73    6.65--6.67    (3)
            HD 147196     		  16 21 19.2  -23 42 29  Be     0   5   2  7.00--7.04    7.02--7.12    (1)
Wra 15-1484               Hen 3-1191      16 27 14.2  -48 39 28  B[e]   0  44   0  12.52--13.91  
V2307 Oph   HD 150193     MWC 863         16 40 17.9  -23 53 45  HAe    3  11   1  8.80--8.88    8.79--8.87    (10)
AK Sco      HD 152404                     16 54 44.8  -36 53 19  HFe    3   5   2  8.81--9.18    8.76--9.93    (3)
AS 215      HD 322422     Hen 3-1293      16 57 23.9  -40 21 40  B[e]   0   6   0  9.68--9.71    9.71--9.75    (3)
V921 Sco    CD-42 11721   MWC 865         16 59 06.9  -42 42 08  B[e]   4   7   4  11.10--11.36  11.43--11.73  (2)
V1104 Sco   HD 326823     Hen 3-1330      17 06 53.9  -42 36 40  B[e]   0   8   0  8.98--9.04    8.90--9.33    (1)
KK Oph      	          Hen 3-1346      17 10 08.1  -27 15 18  HAe    3   7   1  11.32--12.36  11.37--11.87  (3)
Wra 15-1651              	          17 14 45.6  -36 18 35: HBe?   0   0   1                
Wra 15-1678               	          17 20 14.8  -37 39 35: HBe?   0   0   1                
            HD 156702     MWC 257         17 20 50.6  -38 39 09  B[e]   0   4   0  8.70--8.72    8.58--8.83    (1)
51 Oph      HD 158643     HR 6519         17 31 25.0  -23 57 46  Be     2   7   0  4.77--4.81    4.77--4.82    (1)
XX Oph      HD 161114     MWC 269         17 43 56.5  -06 16 09  Symb. 11   5   1  8.80--9.08    8.80--9.11    (3)
            HD 163296     MWC 275         17 56 21.3  -21 57 22  HAe    8  15   4  6.82--6.93    6.82--6.93    (1)
LkHalpha 108                              18 03 50.6  -24 21 11  HBe?   2   0   0  11.67--11.71  
V4203 Sgr   CD-24 13830   LkHalpha 112    18 04 22.5  -24 22 10  HBe    2   2   1  9.95--9.98    9.54--10.19   (4)
            HD 164906     MWC 280         18 04 25.8  -24 23 08  Oe     3   2   0  7.46--7.49    7.32--7.59    (1)
LkHalpha 115                              18 04 50.4  -24 25 42  HBe?   3   2   1  11.95--11.96  10.80--12.25  (4)
LkHalpha 118 CD-24 13874  Hen 3-1583      18 05 49.6  -24 15 20  Be     5   6   3  11.11--11.18  10.69--11.61  (4)
LkHalpha 119                              18 05 56:   -24 14 24: Be     5   6   3  12.15--12.21  11.27--12.76  (4)
NZ Ser      		  MWC 297         18 27 39.6  -03 49 52  HBe    6   5   0  12.03--12.63  11.95--12.60  (4)
VV Ser      		   	          18 28 47.9  +00 08 40  HAe    1   4   0  11.81--12.31  11.18--13.09  (4)
V431 Sct    		  MWC 300         18 29 25.7  -06 04 37  B[e]   1   1   0  11.73--11.79  11.54--11.90  (4)
AS 310      	          MHalpha 375-17  18 33 21.2  -04 58 07  HBe    1   1   4  12.47--12.59  12.08--13.19  (4)
HR 7169     HD 176269                     19 01 03.2  -37 03 39  B-sh   2   0   0  6.72--6.74    6.63--6.73    (1)
HR 7170     HD 176270                     19 01 04.3  -37 03 42  B-sh   1   0   0  6.45          6.34--6.44    (1)
S CrA                     Hen 3-1731      19 01 20:   -36 57 00: TT     8   0   0  10.46--11.76  10.80--12.44  (4)
            HD 176386                     19 01 38.9  -36 53 27  B-sh  11   6   3  7.27--7.43    7.27--7.30    (3)
TY CrA      CD-37 13024 	          19 01 40.8  -36 52 34  A-sh  12   6   5  9.34--9.70    9.06--9.79    (3)
R CrA       CD-37 13027   Hen 3-1733      19 01 53.7  -36 57 08  HAe    8  10   6  12.10--13.72  10.18--14.65  (4)
T CrA                                     19 01 58.8  -36 57 49  HFe    7   2   4  13.27--14.10  12.10--13.99  (4)
            HD 179218     MWC 614         19 11 11.3  +15 47 16  HBe    1   0   0  7.39          7.34--7.47    (1)
WW Vul      HD 344361     MWC 987         19 25 58.8  +21 12 31  HAe   10   8   0  10.48--11.68  10.25--12.40  (4)
V1295 Aql   HD 190073     MWC 325         20 03 02.5  +05 44 17  HAe    1   0   0  7.86          7.84--7.89    (10)
HR 7836     HD 195325     MWC 1019        20 30 18.0  +10 53 45  HBe?   2   0   0  5.97--6.03    6.00--6.09    (1)
-------------------------------------------------------------------------------------------------------------------

